The fully packed loop model as a non-rational $W_3$ conformal field theory

The fully packed loop (FPL) model is a statistical model related to the integrable $U_q(\hat{\mathfrak{sl}}_3)$ vertex model. In this paper we study the continuum limit of the FPL. With the appropriate weight of non-contractible loops, we give evidence of an extended $W_3$ symmetry in the continuum. The partition function on the torus is calculated exactly, yielding new modular invariants of $W_3$ characters. The full CFT spectrum is obtained, and is found to be in excellent agreement with exact diagonalisation.

==> figpdf/a21_to_fpl.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'a21_to_fpl.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{304.00002547bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50922294)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{a21_to_fpl.pdf}}%
  \end{picture}%
\endgroup%


==> figpdf/loop_state.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'loop_state.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{422.88525391bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42505814)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{loop_state.pdf}}%
    \put(0.22909725,0.33962461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{holes}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{loop_state.pdf}}%
    \put(0.0220649,0.29503844){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46118592\unitlength}\centering generates the sector of  the ground state \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{loop_state.pdf}}%
    \put(0.37820171,0.10646336){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22237369\unitlength}\raggedright periodic boundary conditions\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{loop_state.pdf}}%
    \put(0.95752633,0.35991788){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2003654\unitlength}\raggedright strand\end{minipage}}}%
    \put(0.55367219,0.29501517){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42738894\unitlength}\centering Other sectors\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{loop_state.pdf}}%
  \end{picture}%
\endgroup%


==> figpdf/rsos_to_loop.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rsos_to_loop.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rsos_to_loop.pdf}}%
    \put(0.07996296,1.20213226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06047619\unitlength}\raggedright $\lambda$\end{minipage}}}%
    \put(0.18936328,1.20102591){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19217989\unitlength}\raggedright $\lambda + e_1$ \end{minipage}}}%
    \put(0.1699938,1.06977007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19217989\unitlength}\raggedright $\lambda + e_1 + e_2$ \end{minipage}}}%
    \put(0.07712977,1.06842615){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19217989\unitlength}\raggedright $\lambda + e_2$ \end{minipage}}}%
  \end{picture}%
\endgroup%


==> figpdf/sos_model.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sos_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{77.47894347bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.16253675)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sos_model.pdf}}%
    \put(0.61286524,1.43240123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22586911\unitlength}\raggedright $a$\end{minipage}}}%
    \put(0.64643606,0.80251913){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22586911\unitlength}\raggedright $a$\end{minipage}}}%
    \put(0.22310093,1.13705939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17050373\unitlength}\raggedright $b$\end{minipage}}}%
    \put(0.87362212,1.09890417){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14931215\unitlength}\raggedright $c$\end{minipage}}}%
    \put(-0.00345106,1.69202335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.241656\unitlength}\raggedright $i-1$\end{minipage}}}%
    \put(0.03500735,1.1431436){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18254694\unitlength}\raggedright $i$\end{minipage}}}%
    \put(-0.00736566,0.60413096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28687227\unitlength}\raggedright $i+1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sos_model.pdf}}%
  \end{picture}%
\endgroup%

